BitLLM: Efficient Low-Bit, Conversion-Hiding LLM Decoding on Mobile GPUs

The rapid scaling of large language models (LLMs) has unlocked remarkable capabilities across various domains. However, deploying LLMs on mobile devices remains challenging because of their high computational and memory requirements. Low-bit quantization (e.g., 4-bit weights, 8-bit activations) can reduce model size while preserving accuracy, but its practical efficacy on mobile GPUs has been limited so far. In this paper, we identify that the performance gap stems primarily from frequent data type conversions between quantized and floating-point values, and dynamic and inefficient memory access patterns caused by the growing Key-Value (KV) cache during autoregressive decoding. We introduce BitLLM, a mobile inference engine that addresses type conversion overhead and suboptimal memory accesses in quantized LLMs. Our approach features an adaptive layout and packing strategy for the KV cache that ensures efficient memory access throughout LLM decoding. This is coupled with an integer-native execution pipeline that defers and overlaps type conversion outside the compute hot path, keeping the critical MatMul stages in the integer domain. Implemented on off-the-shelf mobile GPUs, BitLLM outperforms leading engines, i.e., LLAMA.CPP, MNN-LLM, LiteRT-LM, and MLC-LLM, achieving average speedups of 1.78$\times$, 1.73$\times$, 1.58$\times$, and 1.47$\times$, respectively, across various models and quantization levels. Under long-context generation, BitLLM reduces average energy consumption (per token) by up to 88.9%.

==> script/config.yaml <==
config_name: quantization

figure_generator:
  - input_path: "/Users/newway/Library/CloudStorage/OneDrive-Personal/Home/Research/DrawIO/2025-Quantization-Hangyu.drawio"
    output_path: "/Users/newway/Library/CloudStorage/OneDrive-Personal/Home/Research/DrawIO/2025-Quantization-Hangyu.pdf"
    crop_details:
        - page_number: 0
          output_pdf: "./fig/quantization_overview.pdf"
          margin_pixel: 5
          margin_ratio: 0.05

        - page_number: 1
          output_pdf: "./fig/transformer_overview.pdf"
          margin_pixel: 5
          margin_ratio: 0.05

        - page_number: 2
          output_pdf: "./fig/gpu-texture-layout.pdf"
          margin_pixel: 5
          margin_ratio: 0.05

        - page_number: 3
          output_pdf: "./fig/low-bit-computation.pdf"
          margin_pixel: 5
          margin_ratio: 0.05

        - page_number: 4
          output_pdf: "./fig/layout-overview.pdf"
          margin_pixel: 5
          margin_ratio: 0.05

        - page_number: 5
          output_pdf: "./fig/floding.pdf"
          margin_pixel: 5
          margin_ratio: 0.05

        - page_number: 6
          output_pdf: "./fig/packing-scheme.pdf"
          margin_pixel: 5
          margin_ratio: 0.05

        - page_number: 7
          output_pdf: "./fig/packing.pdf"
          margin_pixel: 5
          margin_ratio: 0.05

  # - input_path: "*.pptx"
  #   output_path: "*.pdf"
  #   crop_details:
  #       - page_number: 0
  #         output_pdf: "*.pdf"
  #         margin_pixel: 5
  #         margin_ratio: 0.05
          

# crop_pdf:
#   - raw_dir: "./fig/results"
#     output_dir: "./fig/results"
